Adaptive Memory Index Evolution for Agents

Long-horizon agents continually accumulate experience, yet retaining a memory does not guarantee access when it is needed. Existing systems can adapt both memory content and access; we isolate persistent access updates as a separately controlled adaptation layer. We formulate this target as Memory Index Evolution and instantiate it with Adaptive Memory Index Evolution (AMIE), a lightweight plug-in layer that evolves per-memory access state from deployment retrievals without modifying stored content or retraining the host memory system. AMIE distils a semantic teacher's keep/suppress judgments into a retrieval-conditioned policy and accumulates its selective actions into bounded state that reweights subsequent host retrievals. Surprisingly, even a zero-call policy that simply accumulates retrieval frequency can match or outperform semantic policies in several settings, revealing retrieval traffic itself as a strong signal for access adaptation, while learned selectivity improves robustness when frequently retrieved memories remain useful. Across five retrieval-based hosts and three benchmarks, trained AMIE improves downstream F1 or accuracy in all 15 comparisons, by 0.70--3.37 percentage points (up to 25% relative), and improves retrieval in all 10 comparisons. Controlled analyses show that persistent competitor suppression can expose previously unseen evidence, while suppressing repeatedly useful memories creates the complementary failure mode. Together, these results establish persistent memory access as a practical adaptation layer, distinct from the content it serves, in retrieval-based agent memory systems.

==> figs/ga_summary_panels.json <==
{
  "source": "iclr2027_conference_final.tex: tab:retrieval-main and tab:paired-main; generated by scripts/sync_main_tables.py",
  "basis": "Author-confirmed latest table scores (%); raw verification status is separate in evidence_audit.tsv.",
  "hosts": [
    "BM25",
    "Mem0",
    "MemOS",
    "A-MEM",
    "Mem-R2"
  ],
  "hosts_full": [
    "BM25",
    "Mem0",
    "MemoryOS",
    "A-MEM",
    "Memory-R2"
  ],
  "utility_off": {
    "LoCoMo": [
      17.73,
      9.98,
      20.27,
      16.54,
      23.73
    ],
    "GroupMem": [
      32.08,
      20.79,
      35.72,
      23.27,
      33.23
    ],
    "MemBench": [
      78.93,
      79.17,
      74.17,
      81.67,
      79.36
    ]
  },
  "utility_on": {
    "LoCoMo": [
      19.04,
      12.44,
      20.97,
      17.43,
      24.96
    ],
    "GroupMem": [
      33.72,
      22.14,
      38.27,
      25.91,
      34.81
    ],
    "MemBench": [
      80.66,
      82.54,
      75.63,
      82.62,
      81.74
    ]
  },
  "retrieval_off": {
    "LoCoMo": [
      51.94,
      42.17,
      45.29,
      63.27,
      65.92
    ],
    "MemBench": [
      83.94,
      77.41,
      73.33,
      85.83,
      79.36
    ]
  },
  "retrieval_on": {
    "LoCoMo": [
      53.02,
      44.42,
      45.47,
      65.14,
      67.78
    ],
    "MemBench": [
      85.62,
      79.26,
      75.18,
      87.21,
      81.07
    ]
  },
  "checks": {
    "utility_pairs_positive": "15/15",
    "retrieval_pairs_positive": "10/10"
  }
}


==> figs/gold_unseen_panels.json <==
{
 "source": "tab:gold-unseen + tab:ek-buckets, LoCoMo, delta Recall@10 vs unmodified host, conversation-cluster 95%",
 "buckets": ["0", "1-2", "3-9", ">=10"],
 "gold": {
  "bm25": {
   "n": [542, 587, 354, 44],
   "count": {"all": 1.48, "rows": [
    {"mean": 4.38, "lo": 2.66, "hi": 6.12},
    {"mean": 1.82, "lo": 0.71, "hi": 2.9},
    {"mean": -2.82, "lo": -5.1, "hi": -0.72},
    {"mean": -4.35, "lo": -9.79, "hi": 1.04}
   ]},
   "frozen": {"all": 1.27, "rows": [
    {"mean": 2.58, "lo": 1.36, "hi": 4.23},
    {"mean": 2.76, "lo": 1.75, "hi": 3.79},
    {"mean": -2.66, "lo": -4.26, "hi": -0.89},
    {"mean": -3.09, "lo": -7.62, "hi": 1.72}
   ]},
   "trained": {"all": 1.08, "rows": [
    {"mean": 2.99, "lo": 1.61, "hi": 4.66},
    {"mean": 1.59, "lo": 0.6, "hi": 2.44},
    {"mean": -1.91, "lo": -3.68, "hi": -0.14},
    {"mean": -5.18, "lo": -10.68, "hi": -0.31}
   ]}
  },
  "memoryos": {
   "n": [541, 470, 416, 100],
   "count": {"all": 0.61, "rows": [
    {"mean": 5.53, "lo": 3.17, "hi": 7.94},
    {"mean": 3.01, "lo": 1.61, "hi": 4.35},
    {"mean": -5.43, "lo": -8.77, "hi": -2.35},
    {"mean": -12.24, "lo": -17.51, "hi": -6.74}
   ]},
   "frozen": {"all": 0.91, "rows": [
    {"mean": 2.5, "lo": 1.16, "hi": 4.05},
    {"mean": 2.16, "lo": 0.81, "hi": 3.45},
    {"mean": -1.29, "lo": -3.55, "hi": 1.08},
    {"mean": -4.38, "lo": -7.08, "hi": -1.96}
   ]},
   "trained": {"all": 0.18, "rows": [
    {"mean": 3.83, "lo": 2.27, "hi": 5.48},
    {"mean": 2.08, "lo": 0.28, "hi": 3.79},
    {"mean": -4.69, "lo": -7.48, "hi": -2.09},
    {"mean": -8.26, "lo": -13.46, "hi": -3.09}
   ]}
  }
 },
 "ek": {
  "buckets": ["0", "1", "2", "3", ">=4"],
  "bm25": {
   "n": [63, 75, 142, 323, 924],
   "count": [
    {"mean": -0.26, "lo": -2.28, "hi": 1.35},
    {"mean": 0.0, "lo": null, "hi": null, "note": "exact zero, no CI shown"},
    {"mean": -0.56, "lo": -1.87, "hi": 0.79},
    {"mean": -0.15, "lo": -1.53, "hi": 1.25},
    {"mean": 2.6, "lo": 1.4, "hi": 3.71}
   ],
   "frozen": [
    {"mean": 0.53, "lo": 0.0, "hi": 1.45},
    {"mean": 0.0, "lo": null, "hi": null, "note": "exact zero, no CI shown"},
    {"mean": 0.1, "lo": -0.88, "hi": 1.1},
    {"mean": 0.95, "lo": -0.37, "hi": 2.32},
    {"mean": 1.72, "lo": 0.63, "hi": 2.76}
   ],
   "trained": [
    {"mean": -0.18, "lo": -1.52, "hi": 0.9},
    {"mean": 0.17, "lo": 0.0, "hi": 0.54},
    {"mean": -0.6, "lo": -1.57, "hi": 0.46},
    {"mean": 0.09, "lo": -0.74, "hi": 1.02},
    {"mean": 1.84, "lo": 0.8, "hi": 2.81}
   ]
  },
  "memoryos": {
   "n": [86, 42, 147, 196, 1056],
   "count": [
    {"mean": 0.29, "lo": 0.0, "hi": 0.91},
    {"mean": -4.76, "lo": -11.54, "hi": 0.0},
    {"mean": 1.81, "lo": -1.15, "hi": 5.05},
    {"mean": 3.21, "lo": -0.55, "hi": 7.8},
    {"mean": 0.19, "lo": -1.65, "hi": 2.06}
   ],
   "frozen": [
    {"mean": 0.0, "lo": null, "hi": null, "note": "exact zero, no CI shown"},
    {"mean": 1.19, "lo": 0.0, "hi": 4.29},
    {"mean": 0.54, "lo": -0.98, "hi": 2.17},
    {"mean": 0.34, "lo": -1.34, "hi": 2.1},
    {"mean": 1.13, "lo": 0.12, "hi": 2.31}
   ],
   "trained": [
    {"mean": 0.1, "lo": 0.0, "hi": 0.3},
    {"mean": -2.78, "lo": -7.41, "hi": 0.0},
    {"mean": 1.92, "lo": -0.69, "hi": 4.65},
    {"mean": 1.13, "lo": -1.35, "hi": 3.65},
    {"mean": -0.11, "lo": -1.93, "hi": 1.67}
   ]
  }
 }
}


==> figs/mechanism_controls_panels.json <==
{
 "source": "tab:mechanism-controls, verified BM25 replay, n=1527, delta Recall@10 vs unmodified host",
 "controls": [
  {
   "group": "oracle",
   "variant": "hindsight eta",
   "mean": 3.13,
   "lo": null,
   "hi": null,
   "note": "per-question records not retained"
  },
  {
   "group": "oracle",
   "variant": "hindsight rho-eta",
   "mean": 2.24,
   "lo": null,
   "hi": null,
   "note": "per-question records not retained"
  },
  {
   "group": "oracle",
   "variant": "online rho-eta",
   "mean": 1.71,
   "lo": 0.97,
   "hi": 2.36
  },
  {
   "group": "oracle",
   "variant": "online eta",
   "mean": -2.52,
   "lo": -3.71,
   "hi": -1.27
  },
  {
   "group": "count",
   "variant": "count, selected k=3 l=0.5",
   "mean": 1.47,
   "lo": 0.7,
   "hi": 2.21,
   "note": "plotted at the main-table displayed value +1.47 (53.41-51.94 decimal arithmetic); replay records give +1.48"
  },
  {
   "group": "count",
   "variant": "hindsight count",
   "mean": 1.13,
   "lo": 0.08,
   "hi": 2.24
  },
  {
   "group": "count",
   "variant": "random mask",
   "mean": 1.13,
   "lo": 0.49,
   "hi": 1.72,
   "note": "at the frozen policy's 54.7% rate"
  },
  {
   "group": "count",
   "variant": "permuted u",
   "mean": -2.5,
   "lo": -3.43,
   "hi": -1.53
  },
  {
   "group": "direction",
   "variant": "promotion",
   "mean": -3.56,
   "lo": null,
   "hi": null,
   "note": "sign flip, unrescaled; no CI retained"
  },
  {
   "group": "direction",
   "variant": "traffic promotion",
   "mean": -1.96,
   "lo": -2.69,
   "hi": -1.14,
   "note": "|ds|=1.01"
  },
  {
   "group": "direction",
   "variant": "label suppression",
   "mean": -1.92,
   "lo": -2.45,
   "hi": -1.36,
   "note": "capped, |ds|=0.12"
  },
  {
   "group": "direction",
   "variant": "label promotion",
   "mean": -0.43,
   "lo": -1.24,
   "hi": 0.35,
   "note": "capped, |ds|=0.35"
  }
 ],
 "window": {
  "x": [
   1,
   4,
   16,
   64
  ],
  "rows": [
   {
    "mean": -0.72,
    "lo": -1.16,
    "hi": -0.37
   },
   {
    "mean": -0.32,
    "lo": -0.79,
    "hi": 0.29
   },
   {
    "mean": 0.79,
    "lo": 0.03,
    "hi": 1.64
   },
   {
    "mean": 1.65,
    "lo": 0.87,
    "hi": 2.34
   }
  ]
 },
 "decay_bm25": {
  "x": [
   4,
   16,
   64,
   256
  ],
  "x_labels": [
   "4",
   "16",
   "64",
   "inf"
  ],
  "rows": [
   {
    "mean": 0.55,
    "lo": 0.5,
    "hi": 0.6
   },
   {
    "mean": 1.14,
    "lo": 1.07,
    "hi": 1.21
   },
   {
    "mean": 1.42,
    "lo": 1.35,
    "hi": 1.49
   },
   {
    "mean": 1.19,
    "lo": 1.11,
    "hi": 1.26
   }
  ]
 },
 "decay_memoryos": {
  "x": [
   4,
   16,
   64,
   256
  ],
  "x_labels": [
   "4",
   "16",
   "64",
   "inf"
  ],
  "rows": [
   {
    "mean": 0.63,
    "lo": 0.58,
    "hi": 0.69
   },
   {
    "mean": 1.21,
    "lo": 1.14,
    "hi": 1.28
   },
   {
    "mean": 0.98,
    "lo": 0.9,
    "hi": 1.06
   },
   {
    "mean": 0.55,
    "lo": 0.45,
    "hi": 0.64
   }
  ]
 },
 "resets": [
  {
   "variant": "25%",
   "mean": -0.056,
   "lo": -0.127,
   "hi": 0.015,
   "note": "29/50 negative"
  },
  {
   "variant": "50%",
   "mean": -0.096,
   "lo": -0.2,
   "hi": 0.008,
   "note": "32/50"
  },
  {
   "variant": "75%",
   "mean": -0.124,
   "lo": -0.183,
   "hi": -0.064,
   "note": "34/50"
  },
  {
   "variant": "all three",
   "mean": -0.342,
   "lo": -0.442,
   "hi": -0.241,
   "note": "43/50"
  }
 ],
 "orders_bm25": [
  {
   "arm": "count",
   "mean": 1.19,
   "lo": 1.11,
   "hi": 1.26
  },
  {
   "arm": "frozen",
   "mean": 1.55,
   "lo": 1.46,
   "hi": 1.64
  },
  {
   "arm": "trained",
   "mean": 1.22,
   "lo": 1.15,
   "hi": 1.29
  }
 ],
 "orders_memoryos": [
  {
   "arm": "count",
   "mean": 0.55,
   "lo": 0.45,
   "hi": 0.64
  },
  {
   "arm": "frozen",
   "mean": 0.89,
   "lo": 0.81,
   "hi": 0.98
  },
  {
   "arm": "trained",
   "mean": 0.32,
   "lo": 0.24,
   "hi": 0.39
  }
 ]
}


==> figs/qa/main-results/fig_main_mechanism.alignment.json <==
{
  "schema_version": 1,
  "applicable": true,
  "auditable": true,
  "verdict": "PASS",
  "backend": "python-matplotlib",
  "summary": {
    "fail": 0,
    "warn": 0,
    "comparisons": 2,
    "exemptions": 0
  },
  "tolerances": {
    "alignment_pt": 1.5,
    "gutter_pt": 1.5
  },
  "layout": {
    "schema_version": 1,
    "backend": "python-matplotlib",
    "figure": {
      "width_pt": 396.0,
      "height_pt": 146.16
    },
    "panels": [
      {
        "id": "a",
        "bbox_pt": [
          29.7,
          42.38639999999999,
          116.51538461538462,
          125.6976
        ],
        "grid_id": "matplotlib-grid-1",
        "row_start": 0,
        "row_stop": 1,
        "col_start": 0,
        "col_stop": 1,
        "panel_label": "(a) Interference, not volume",
        "panel_label_anchor_pt": [
          73.10769230769232,
          3.654
        ]
      },
      {
        "id": "b",
        "bbox_pt": [
          166.8683076923077,
          42.38639999999999,
          253.6836923076923,
          125.6976
        ],
        "grid_id": "matplotlib-grid-1",
        "row_start": 0,
        "row_stop": 1,
        "col_start": 1,
        "col_stop": 2,
        "panel_label": "(b) Competition × headroom",
        "panel_label_anchor_pt": [
          210.276,
          3.654
        ]
      },
      {
        "id": "c",
        "bbox_pt": [
          304.0366153846154,
          42.38639999999999,
          390.852,
          125.6976
        ],
        "grid_id": "matplotlib-grid-1",
        "row_start": 0,
        "row_stop": 1,
        "col_start": 2,
        "col_stop": 3,
        "panel_label": "(c) Item-specific direction",
        "panel_label_anchor_pt": [
          347.4443076923077,
          3.654
        ]
      }
    ],
    "row_groups": [
      {
        "id": "inferred-row-1",
        "panels": [
          "a",
          "b",
          "c"
        ]
      }
    ],
    "column_groups": [],
    "boundary_groups": [],
    "exemptions": []
  },
  "findings": []
}


==> figs/qa/main-results/fig_main_mechanism.collisions.json <==
{
  "pdf": "figs/fig_main_mechanism.pdf",
  "auditable": true,
  "verdict": "PASS",
  "page_count": 1,
  "visible_text_box_count": 71,
  "text_trace_count": 75,
  "stroke_path_count": 92,
  "filled_region_count": 61,
  "image_region_count": 1,
  "summary": {
    "fail": 0,
    "warn": 0,
    "contained_fill_overlays": 18,
    "contained_image_overlays": 18
  },
  "thresholds": {
    "text_inset_pt": 0.6,
    "min_overlap_ratio": 0.05,
    "clipping_tolerance_pt": 0.5
  },
  "findings": []
}


==> figs/qa/main-results/fig_main_mechanism.text.json <==
{
  "pdf": "figs/fig_main_mechanism.pdf",
  "auditable": true,
  "minimum_required_pt": 5.0,
  "minimum_found_pt": 5.0,
  "text_run_count": 75,
  "below_minimum_count": 0,
  "below_minimum": [],
  "warnings": []
}


==> figs/qa/main-results/fig_main_results.alignment.json <==
{
  "schema_version": 1,
  "applicable": true,
  "auditable": true,
  "verdict": "PASS",
  "backend": "python-matplotlib",
  "summary": {
    "fail": 0,
    "warn": 0,
    "comparisons": 2,
    "exemptions": 0
  },
  "tolerances": {
    "alignment_pt": 1.5,
    "gutter_pt": 1.5
  },
  "layout": {
    "schema_version": 1,
    "backend": "python-matplotlib",
    "figure": {
      "width_pt": 396.0,
      "height_pt": 146.16
    },
    "panels": [
      {
        "id": "a",
        "bbox_pt": [
          47.519999999999996,
          42.38639999999999,
          122.15739130434783,
          125.6976
        ],
        "grid_id": "matplotlib-grid-1",
        "row_start": 0,
        "row_stop": 1,
        "col_start": 0,
        "col_stop": 1,
        "panel_label": "(a) LoCoMo",
        "panel_label_anchor_pt": [
          84.83869565217391,
          3.654
        ]
      },
      {
        "id": "b",
        "bbox_pt": [
          181.8673043478261,
          42.38639999999999,
          256.5046956521739,
          125.6976
        ],
        "grid_id": "matplotlib-grid-1",
        "row_start": 0,
        "row_stop": 1,
        "col_start": 1,
        "col_stop": 2,
        "panel_label": "(b) GroupMem",
        "panel_label_anchor_pt": [
          219.18600000000004,
          3.654
        ]
      },
      {
        "id": "c",
        "bbox_pt": [
          316.21460869565215,
          42.38639999999999,
          390.852,
          125.6976
        ],
        "grid_id": "matplotlib-grid-1",
        "row_start": 0,
        "row_stop": 1,
        "col_start": 2,
        "col_stop": 3,
        "panel_label": "(c) MemBench",
        "panel_label_anchor_pt": [
          353.5333043478261,
          3.654
        ]
      }
    ],
    "row_groups": [
      {
        "id": "inferred-row-1",
        "panels": [
          "a",
          "b",
          "c"
        ]
      }
    ],
    "column_groups": [],
    "boundary_groups": [],
    "exemptions": []
  },
  "findings": []
}


==> figs/qa/main-results/fig_main_results.collisions.json <==
{
  "pdf": "figs/fig_main_results.pdf",
  "auditable": true,
  "verdict": "PASS",
  "page_count": 1,
  "visible_text_box_count": 39,
  "text_trace_count": 39,
  "stroke_path_count": 87,
  "filled_region_count": 82,
  "image_region_count": 0,
  "summary": {
    "fail": 0,
    "warn": 0,
    "contained_fill_overlays": 0,
    "contained_image_overlays": 0
  },
  "thresholds": {
    "text_inset_pt": 0.6,
    "min_overlap_ratio": 0.05,
    "clipping_tolerance_pt": 0.5
  },
  "findings": []
}


==> figs/qa/main-results/fig_main_results.source.json <==
{
  "source": "figs/main_result_panels.py",
  "backend": "python",
  "summary": {
    "ready": true,
    "strict": false,
    "counts": {
      "PASS": 18,
      "WARN": 3,
      "FAIL": 0
    }
  },
  "findings": [
    {
      "check_id": "SOURCE-SYNTAX",
      "level": "PASS",
      "message": "Python source parses successfully",
      "evidence": []
    },
    {
      "check_id": "FONT-FAMILY",
      "level": "PASS",
      "message": "A publication-safe sans-serif family is configured",
      "evidence": [
        "sans-serif"
      ]
    },
    {
      "check_id": "FONT-SIZE",
      "level": "PASS",
      "message": "All detected text sizes are at least 5 pt (minimum 5 pt)",
      "evidence": []
    },
    {
      "check_id": "FONT-GLYPH-FLOOR",
      "level": "PASS",
      "message": "No mathtext superscript/subscript expression detected",
      "evidence": []
    },
    {
      "check_id": "LEGEND-LABEL-CASE",
      "level": "PASS",
      "message": "Detected literal legend labels start with display-style capitalization",
      "evidence": []
    },
    {
      "check_id": "COLOR-MAP",
      "level": "PASS",
      "message": "No rainbow/jet/hsv color mapping detected",
      "evidence": []
    },
    {
      "check_id": "EDITABLE-TEXT",
      "level": "PASS",
      "message": "SVG and PDF editable-text settings are configured",
      "evidence": []
    },
    {
      "check_id": "EXPORT-VECTOR",
      "level": "PASS",
      "message": "Both SVG and PDF exports are present",
      "evidence": []
    },
    {
      "check_id": "EXPORT-RASTER",
      "level": "WARN",
      "message": "PNG preview is present but no TIFF submission raster was found",
      "evidence": []
    },
    {
      "check_id": "RASTER-DPI",
      "level": "PASS",
      "message": "A raster export of at least 600 dpi is configured",
      "evidence": [
        "600"
      ]
    },
    {
      "check_id": "FINAL-WIDTH",
      "level": "WARN",
      "message": "Detected width 139.7 mm is not near the common 89/183 mm defaults; verify the target journal",
      "evidence": []
    },
    {
      "check_id": "DATA-SAMPLING",
      "level": "PASS",
      "message": "No high-confidence row-sampling operation detected",
      "evidence": []
    },
    {
      "check_id": "DATA-EXCLUSION",
      "level": "PASS",
      "message": "No high-confidence missing-data exclusion detected",
      "evidence": []
    },
    {
      "check_id": "DEMO-DATA",
      "level": "PASS",
      "message": "No obvious simulated-data generator detected",
      "evidence": []
    },
    {
      "check_id": "LOG-GUARD",
      "level": "WARN",
      "message": "Logarithmic operation found without an obvious positivity/pseudocount guard",
      "evidence": [
        "set_xscale(\"log"
      ]
    },
    {
      "check_id": "INTERP-MONOTONIC",
      "level": "PASS",
      "message": "No NumPy interpolation requiring an increasing x-grid detected",
      "evidence": []
    },
    {
      "check_id": "UNCERTAINTY-ENCODING",
      "level": "PASS",
      "message": "A stochastic aggregate and uncertainty encoding are both present; still verify every comparable panel",
      "evidence": [
        "yerr=",
        ".errorbar(",
        ".fill_between("
      ]
    },
    {
      "check_id": "ROTATION-ANCHOR",
      "level": "PASS",
      "message": "Every detected rotated text call uses anchor-based placement",
      "evidence": [
        "line 175: rotation=..."
      ]
    },
    {
      "check_id": "ANNOTATION-WORKAROUND",
      "level": "PASS",
      "message": "No high-risk hard-coded label height or opaque white text mask detected",
      "evidence": []
    },
    {
      "check_id": "PANEL-ALIGNMENT-GATE",
      "level": "PASS",
      "message": "Render-time panel-alignment gate is wired into the plotting source",
      "evidence": [
        "require_matplotlib_panel_alignment(",
        "audit_layout_manifest("
      ]
    },
    {
      "check_id": "BACKEND-EXCLUSIVE",
      "level": "PASS",
      "message": "No obvious cross-backend plotting reference found for python",
      "evidence": []
    }
  ]
}


==> figs/qa/main-results/fig_main_results.text.json <==
{
  "pdf": "figs/fig_main_results.pdf",
  "auditable": true,
  "minimum_required_pt": 5.0,
  "minimum_found_pt": 5.3,
  "text_run_count": 39,
  "below_minimum_count": 0,
  "below_minimum": [],
  "warnings": []
}


==> figs/replay_panels.json <==
{
  "controls": [
    {
      "group": "oracle",
      "variant": "hindsight eta",
      "mean": 3.13,
      "lo": null,
      "hi": null,
      "note": "per-question records not retained"
    },
    {
      "group": "oracle",
      "variant": "hindsight rho-eta",
      "mean": 2.24,
      "lo": null,
      "hi": null,
      "note": "per-question records not retained"
    },
    {
      "group": "oracle",
      "variant": "online rho-eta",
      "mean": 1.71,
      "lo": 0.97,
      "hi": 2.36
    },
    {
      "group": "oracle",
      "variant": "online eta",
      "mean": -2.52,
      "lo": -3.71,
      "hi": -1.27
    },
    {
      "group": "count",
      "variant": "count, selected k=3 l=0.5",
      "mean": 1.47,
      "lo": 0.7,
      "hi": 2.21,
      "note": "plotted at the main-table displayed value +1.47 (53.41-51.94 decimal arithmetic); replay records give +1.48"
    },
    {
      "group": "count",
      "variant": "hindsight count",
      "mean": 1.13,
      "lo": 0.08,
      "hi": 2.24
    },
    {
      "group": "count",
      "variant": "random mask",
      "mean": 1.13,
      "lo": 0.49,
      "hi": 1.72,
      "note": "at the frozen policy's 54.7% rate"
    },
    {
      "group": "count",
      "variant": "permuted u",
      "mean": -2.5,
      "lo": -3.43,
      "hi": -1.53
    },
    {
      "group": "direction",
      "variant": "promotion",
      "mean": -3.56,
      "lo": null,
      "hi": null,
      "note": "sign flip, unrescaled; no CI retained"
    },
    {
      "group": "direction",
      "variant": "traffic promotion",
      "mean": -1.96,
      "lo": -2.69,
      "hi": -1.14,
      "note": "|ds|=1.01"
    },
    {
      "group": "direction",
      "variant": "label suppression",
      "mean": -1.92,
      "lo": -2.45,
      "hi": -1.36,
      "note": "capped, |ds|=0.12"
    },
    {
      "group": "direction",
      "variant": "label promotion",
      "mean": -0.43,
      "lo": -1.24,
      "hi": 0.35,
      "note": "capped, |ds|=0.35"
    }
  ],
  "ceilings": {
    "status": "complete_zero_call",
    "plan": {
      "study": "p624_oracle_ceilings",
      "arms": [
        "count",
        "form_ceiling",
        "reorder_ceiling",
        "expansion_ceiling"
      ],
      "sealed_before_scoring": true
    },
    "off_recall": 51.94,
    "arms": {
      "count": {
        "mean": 1.478,
        "lo": 0.701,
        "hi": 2.214,
        "n": 1527
      },
      "form_ceiling": {
        "mean": 5.544,
        "lo": 4.611,
        "hi": 6.465,
        "n": 1527
      },
      "reorder_ceiling": {
        "mean": 20.435,
        "lo": 18.443,
        "hi": 22.609,
        "n": 1527
      },
      "expansion_ceiling": {
        "mean": 48.063,
        "lo": 46.34,
        "hi": 49.806,
        "n": 1527
      }
    },
    "fraction_captured": {
      "form_ceiling": 0.267,
      "reorder_ceiling": 0.072,
      "expansion_ceiling": 0.031
    },
    "saved_hindsight_oracles": {
      "eta_only": 3.13,
      "rho_eta": 2.24,
      "source": "p583 wave-2 replay"
    },
    "fraction_of_hindsight": {
      "eta_only": 0.472,
      "rho_eta": 0.66
    }
  },
  "exposure": {
    "0-1|0": {
      "n": 49,
      "count": {
        "mean": 0.68,
        "lo": 0.0,
        "hi": 1.818,
        "n": 49
      },
      "frozen": {
        "mean": 0.68,
        "lo": 0.0,
        "hi": 1.818,
        "n": 49
      },
      "trained": {
        "mean": 0.454,
        "lo": 0.0,
        "hi": 1.212,
        "n": 49
      },
      "count_minus_frozen": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 49
      }
    },
    "0-1|1-2": {
      "n": 11,
      "count": {
        "mean": -4.545,
        "lo": -18.75,
        "hi": 0.0,
        "n": 11
      },
      "frozen": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 11
      },
      "trained": {
        "mean": -3.03,
        "lo": -12.5,
        "hi": 0.0,
        "n": 11
      },
      "count_minus_frozen": {
        "mean": -4.545,
        "lo": -18.75,
        "hi": 0.0,
        "n": 11
      }
    },
    "0-1|3-9": {
      "n": 3,
      "count": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 3
      },
      "frozen": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 3
      },
      "trained": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 3
      },
      "count_minus_frozen": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 3
      }
    },
    "2-3|0": {
      "n": 48,
      "count": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 48
      },
      "frozen": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 48
      },
      "trained": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 48
      },
      "count_minus_frozen": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 48
      }
    },
    "2-3|1-2": {
      "n": 20,
      "count": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 20
      },
      "frozen": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 20
      },
      "trained": {
        "mean": 0.556,
        "lo": 0.0,
        "hi": 2.222,
        "n": 20
      },
      "count_minus_frozen": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 20
      }
    },
    "2-3|3-9": {
      "n": 7,
      "count": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 7
      },
      "frozen": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 7
      },
      "trained": {
        "mean": 0.251,
        "lo": 0.0,
        "hi": 0.752,
        "n": 7
      },
      "count_minus_frozen": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 7
      }
    },
    "4+|0": {
      "n": 439,
      "count": {
        "mean": 5.334,
        "lo": 3.145,
        "hi": 7.622,
        "n": 439
      },
      "frozen": {
        "mean": 3.113,
        "lo": 1.614,
        "hi": 5.16,
        "n": 439
      },
      "trained": {
        "mean": 3.645,
        "lo": 1.92,
        "hi": 5.779,
        "n": 439
      },
      "count_minus_frozen": {
        "mean": 2.221,
        "lo": 0.794,
        "hi": 3.902,
        "n": 439
      }
    },
    "4+|1-2": {
      "n": 559,
      "count": {
        "mean": 2.004,
        "lo": 0.785,
        "hi": 3.151,
        "n": 559
      },
      "frozen": {
        "mean": 2.898,
        "lo": 1.849,
        "hi": 3.942,
        "n": 559
      },
      "trained": {
        "mean": 1.705,
        "lo": 0.654,
        "hi": 2.612,
        "n": 559
      },
      "count_minus_frozen": {
        "mean": -0.894,
        "lo": -1.823,
        "hi": 0.0,
        "n": 559
      }
    },
    "4+|3-9": {
      "n": 345,
      "count": {
        "mean": -2.889,
        "lo": -5.268,
        "hi": -0.731,
        "n": 345
      },
      "frozen": {
        "mean": -2.729,
        "lo": -4.413,
        "hi": -0.908,
        "n": 345
      },
      "trained": {
        "mean": -1.963,
        "lo": -3.801,
        "hi": -0.158,
        "n": 345
      },
      "count_minus_frozen": {
        "mean": -0.159,
        "lo": -1.667,
        "hi": 1.055,
        "n": 345
      }
    },
    "4+|10+": {
      "n": 46,
      "count": {
        "mean": -4.159,
        "lo": -9.158,
        "hi": 1.003,
        "n": 46
      },
      "frozen": {
        "mean": -2.958,
        "lo": -7.082,
        "hi": 1.667,
        "n": 46
      },
      "trained": {
        "mean": -4.959,
        "lo": -10.008,
        "hi": -0.287,
        "n": 46
      },
      "count_minus_frozen": {
        "mean": -1.201,
        "lo": -4.348,
        "hi": 0.274,
        "n": 46
      }
    }
  },
  "swap": {
    "category": {
      "mean": 2.158,
      "lo": 0.542,
      "hi": 3.895,
      "n": 381
    },
    "interleaved": {
      "mean": 0.517,
      "lo": -1.157,
      "hi": 2.542,
      "n": 387
    }
  },
  "volume": {
    "bm25|far|1x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -1.012,
        -1.95,
        -0.15
      ],
      "count_minus_static": [
        1.562,
        0.595,
        2.397
      ]
    },
    "bm25|far|3x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -1.489,
        -2.652,
        -0.407
      ],
      "count_minus_static": [
        1.688,
        0.624,
        2.664
      ]
    },
    "bm25|far|10x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -2.004,
        -3.248,
        -0.933
      ],
      "count_minus_static": [
        1.706,
        0.66,
        2.758
      ]
    },
    "bm25|far|21x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -1.656,
        -2.848,
        -0.575
      ],
      "count_minus_static": [
        1.219,
        0.353,
        2.12
      ]
    },
    "bm25|far|1x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -0.919,
        -1.988,
        0.133
      ],
      "count_minus_static": [
        1.718,
        0.584,
        2.775
      ]
    },
    "bm25|far|3x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -1.393,
        -2.292,
        -0.507
      ],
      "count_minus_static": [
        1.707,
        0.8,
        2.626
      ]
    },
    "bm25|far|10x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -1.601,
        -2.925,
        -0.497
      ],
      "count_minus_static": [
        0.986,
        0.077,
        2.037
      ]
    },
    "bm25|far|21x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -1.514,
        -2.575,
        -0.481
      ],
      "count_minus_static": [
        1.284,
        0.332,
        2.231
      ]
    },
    "bm25|far|1x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -0.977,
        -2.005,
        -0.013
      ],
      "count_minus_static": [
        1.397,
        0.394,
        2.359
      ]
    },
    "bm25|far|3x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -1.577,
        -2.772,
        -0.513
      ],
      "count_minus_static": [
        1.701,
        0.649,
        2.682
      ]
    },
    "bm25|far|10x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -1.831,
        -2.919,
        -0.849
      ],
      "count_minus_static": [
        1.668,
        0.627,
        2.758
      ]
    },
    "bm25|far|21x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -1.572,
        -2.593,
        -0.637
      ],
      "count_minus_static": [
        1.146,
        -0.098,
        2.376
      ]
    },
    "bm25|near|1x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -3.144,
        -4.191,
        -1.958
      ],
      "count_minus_static": [
        1.524,
        0.278,
        2.663
      ]
    },
    "bm25|near|3x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -4.45,
        -5.463,
        -3.44
      ],
      "count_minus_static": [
        1.15,
        -0.172,
        2.484
      ]
    },
    "bm25|near|10x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -6.416,
        -7.995,
        -4.893
      ],
      "count_minus_static": [
        1.005,
        -0.006,
        2.17
      ]
    },
    "bm25|near|21x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -7.806,
        -9.087,
        -6.59
      ],
      "count_minus_static": [
        1.532,
        0.202,
        2.807
      ]
    },
    "bm25|near|1x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -3.047,
        -4.104,
        -1.95
      ],
      "count_minus_static": [
        1.285,
        -0.148,
        2.693
      ]
    },
    "bm25|near|3x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -5.069,
        -6.155,
        -4.025
      ],
      "count_minus_static": [
        1.645,
        0.501,
        2.881
      ]
    },
    "bm25|near|10x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -6.87,
        -8.295,
        -5.391
      ],
      "count_minus_static": [
        1.575,
        0.378,
        2.844
      ]
    },
    "bm25|near|21x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -7.781,
        -8.965,
        -6.666
      ],
      "count_minus_static": [
        1.577,
        0.071,
        3.039
      ]
    },
    "bm25|near|1x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -3.077,
        -4.131,
        -1.993
      ],
      "count_minus_static": [
        1.389,
        0.15,
        2.624
      ]
    },
    "bm25|near|3x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -5.285,
        -6.745,
        -3.95
      ],
      "count_minus_static": [
        2.34,
        1.22,
        3.314
      ]
    },
    "bm25|near|10x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -6.945,
        -8.461,
        -5.557
      ],
      "count_minus_static": [
        1.446,
        0.142,
        2.785
      ]
    },
    "bm25|near|21x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -7.537,
        -8.858,
        -6.425
      ],
      "count_minus_static": [
        1.3,
        -0.133,
        2.94
      ]
    },
    "bm25|self|1x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -1.759,
        -2.525,
        -1.123
      ],
      "count_minus_static": [
        0.775,
        -0.325,
        1.807
      ]
    },
    "bm25|self|3x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -2.757,
        -3.997,
        -1.667
      ],
      "count_minus_static": [
        -0.473,
        -1.0,
        0.125
      ]
    },
    "bm25|self|10x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -4.742,
        -6.306,
        -3.333
      ],
      "count_minus_static": [
        -0.798,
        -1.641,
        0.124
      ]
    },
    "bm25|self|21x|seed0": {
      "n": 1527,
      "decay_vs_n0": [
        -6.0,
        -7.98,
        -4.237
      ],
      "count_minus_static": [
        -1.285,
        -1.88,
        -0.545
      ]
    },
    "bm25|self|1x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -2.103,
        -2.9,
        -1.376
      ],
      "count_minus_static": [
        1.639,
        0.581,
        2.68
      ]
    },
    "bm25|self|3x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -2.954,
        -4.282,
        -1.821
      ],
      "count_minus_static": [
        -0.34,
        -0.974,
        0.261
      ]
    },
    "bm25|self|10x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -4.824,
        -6.041,
        -3.828
      ],
      "count_minus_static": [
        -1.445,
        -2.476,
        -0.399
      ]
    },
    "bm25|self|21x|seed1": {
      "n": 1527,
      "decay_vs_n0": [
        -6.683,
        -8.58,
        -5.01
      ],
      "count_minus_static": [
        -1.4,
        -2.108,
        -0.649
      ]
    },
    "bm25|self|1x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -2.146,
        -3.039,
        -1.468
      ],
      "count_minus_static": [
        1.114,
        0.135,
        2.053
      ]
    },
    "bm25|self|3x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -3.276,
        -4.652,
        -2.239
      ],
      "count_minus_static": [
        0.29,
        -0.631,
        1.291
      ]
    },
    "bm25|self|10x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -4.917,
        -6.603,
        -3.696
      ],
      "count_minus_static": [
        -1.275,
        -1.678,
        -0.775
      ]
    },
    "bm25|self|21x|seed2": {
      "n": 1527,
      "decay_vs_n0": [
        -6.172,
        -8.305,
        -4.443
      ],
      "count_minus_static": [
        -0.811,
        -1.737,
        0.077
      ]
    }
  },
  "injection": {
    "competitors": {
      "0": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "1": {
        "recall": 54.039,
        "delta": {
          "mean": 2.102,
          "lo": 1.575,
          "hi": 2.678,
          "n": 1527
        },
        "improved": 45,
        "worsened": 0
      },
      "2": {
        "recall": 54.866,
        "delta": {
          "mean": 2.93,
          "lo": 2.202,
          "hi": 3.801,
          "n": 1527
        },
        "improved": 64,
        "worsened": 0
      },
      "4": {
        "recall": 56.228,
        "delta": {
          "mean": 4.291,
          "lo": 3.398,
          "hi": 5.186,
          "n": 1527
        },
        "improved": 93,
        "worsened": 0
      },
      "8": {
        "recall": 56.912,
        "delta": {
          "mean": 4.975,
          "lo": 4.128,
          "hi": 5.874,
          "n": 1527
        },
        "improved": 109,
        "worsened": 0
      },
      "16": {
        "recall": 57.078,
        "delta": {
          "mean": 5.141,
          "lo": 4.276,
          "hi": 6.047,
          "n": 1527
        },
        "improved": 114,
        "worsened": 0
      },
      "32": {
        "recall": 57.287,
        "delta": {
          "mean": 5.351,
          "lo": 4.451,
          "hi": 6.277,
          "n": 1527
        },
        "improved": 118,
        "worsened": 0
      }
    },
    "gold": {
      "0": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "1": {
        "recall": 45.764,
        "delta": {
          "mean": -6.172,
          "lo": -7.121,
          "hi": -5.432,
          "n": 1527
        },
        "improved": 0,
        "worsened": 129
      },
      "2": {
        "recall": 41.449,
        "delta": {
          "mean": -10.487,
          "lo": -11.943,
          "hi": -9.282,
          "n": 1527
        },
        "improved": 0,
        "worsened": 207
      },
      "4": {
        "recall": 36.534,
        "delta": {
          "mean": -15.402,
          "lo": -16.528,
          "hi": -14.187,
          "n": 1527
        },
        "improved": 0,
        "worsened": 296
      },
      "8": {
        "recall": 30.245,
        "delta": {
          "mean": -21.692,
          "lo": -22.939,
          "hi": -20.264,
          "n": 1527
        },
        "improved": 0,
        "worsened": 401
      },
      "16": {
        "recall": 25.431,
        "delta": {
          "mean": -26.506,
          "lo": -28.129,
          "hi": -24.691,
          "n": 1527
        },
        "improved": 0,
        "worsened": 479
      },
      "32": {
        "recall": 22.076,
        "delta": {
          "mean": -29.861,
          "lo": -31.455,
          "hi": -28.158,
          "n": 1527
        },
        "improved": 0,
        "worsened": 530
      }
    },
    "below_cut": {
      "0": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "1": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "2": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "4": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "8": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "16": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "32": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      }
    },
    "random_pool": {
      "0": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "1": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "2": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "4": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "8": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "16": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      },
      "32": {
        "recall": 51.937,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 1527
        },
        "improved": 0,
        "worsened": 0
      }
    }
  },
  "sufficiency": {
    "status": "complete_zero_call",
    "plan": {
      "study": "p621_traffic_sufficiency",
      "fractions": [
        0.0,
        0.01,
        0.05,
        0.1,
        0.25,
        0.5,
        1.0
      ],
      "split": "first 75% accumulate / last 25% held-out future set",
      "protocol": "main-table BM25 replay; kappa 3 strength .5 pool 100; released order",
      "sealed_before_scoring": true
    },
    "seconds": 7.2,
    "future_set": {
      "n_questions": 386,
      "off_recall": 65.674
    },
    "frozen": {
      "0.0": {
        "questions_observed": {
          "total": 0,
          "per_conv": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0
          ]
        },
        "recall": 65.674,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 386
        }
      },
      "0.01": {
        "questions_observed": {
          "total": 10,
          "per_conv": [
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1
          ]
        },
        "recall": 65.674,
        "delta": {
          "mean": 0.0,
          "lo": 0.0,
          "hi": 0.0,
          "n": 386
        }
      },
      "0.05": {
        "questions_observed": {
          "total": 59,
          "per_conv": [
            6,
            3,
            6,
            7,
            7,
            5,
            6,
            7,
            6,
            6
          ]
        },
        "recall": 66.969,
        "delta": {
          "mean": 1.295,
          "lo": 0.277,
          "hi": 2.381,
          "n": 386
        }
      },
      "0.1": {
        "questions_observed": {
          "total": 114,
          "per_conv": [
            11,
            6,
            11,
            15,
            13,
            9,
            11,
            14,
            12,
            12
          ]
        },
        "recall": 67.617,
        "delta": {
          "mean": 1.943,
          "lo": 0.525,
          "hi": 3.222,
          "n": 386
        }
      },
      "0.25": {
        "questions_observed": {
          "total": 288,
          "per_conv": [
            28,
            15,
            28,
            37,
            34,
            23,
            28,
            36,
            29,
            30
          ]
        },
        "recall": 68.394,
        "delta": {
          "mean": 2.72,
          "lo": 1.344,
          "hi": 3.95,
          "n": 386
        }
      },
      "0.5": {
        "questions_observed": {
          "total": 576,
          "per_conv": [
            57,
            30,
            57,
            74,
            67,
            46,
            56,
            72,
            58,
            59
          ]
        },
        "recall": 68.005,
        "delta": {
          "mean": 2.332,
          "lo": 0.12,
          "hi": 4.198,
          "n": 386
        }
      },
      "1.0": {
        "questions_observed": {
          "total": 1154,
          "per_conv": [
            114,
            61,
            114,
            149,
            134,
            92,
            112,
            143,
            117,
            118
          ]
        },
        "recall": 68.912,
        "delta": {
          "mean": 3.238,
          "lo": 1.106,
          "hi": 5.203,
          "n": 386
        }
      }
    },
    "online": {
      "mean": 3.238,
      "lo": 1.006,
      "hi": 5.333,
      "n": 386
    }
  },
  "evolvability": {
    "low|none_needed": {
      "n": 34,
      "count_delta": {
        "mean": 0.0,
        "lo": 0.0,
        "hi": 0.0,
        "n": 34
      },
      "off_recall": 100.0
    },
    "low|reachable": {
      "n": 55,
      "count_delta": {
        "mean": 0.606,
        "lo": 0.0,
        "hi": 1.818,
        "n": 55
      },
      "off_recall": 16.73
    },
    "low|unreachable": {
      "n": 49,
      "count_delta": {
        "mean": -1.02,
        "lo": -3.261,
        "hi": 0.0,
        "n": 49
      },
      "off_recall": 10.12
    },
    "mid|none_needed": {
      "n": 207,
      "count_delta": {
        "mean": -1.932,
        "lo": -3.778,
        "hi": 0.0,
        "n": 207
      },
      "off_recall": 100.0
    },
    "mid|reachable": {
      "n": 135,
      "count_delta": {
        "mean": 3.358,
        "lo": 0.787,
        "hi": 6.093,
        "n": 135
      },
      "off_recall": 10.43
    },
    "mid|unreachable": {
      "n": 112,
      "count_delta": {
        "mean": -0.744,
        "lo": -1.528,
        "hi": 0.0,
        "n": 112
      },
      "off_recall": 11.19
    },
    "high|none_needed": {
      "n": 485,
      "count_delta": {
        "mean": -2.784,
        "lo": -3.594,
        "hi": -1.865,
        "n": 485
      },
      "off_recall": 100.0
    },
    "high|reachable": {
      "n": 230,
      "count_delta": {
        "mean": 15.994,
        "lo": 12.731,
        "hi": 19.002,
        "n": 230
      },
      "off_recall": 6.22
    },
    "high|unreachable": {
      "n": 220,
      "count_delta": {
        "mean": -0.114,
        "lo": -0.375,
        "hi": 0.0,
        "n": 220
      },
      "off_recall": 5.45
    }
  },
  "decay": {
    "BM25": {
      "mean": 0.23,
      "lo": 0.171,
      "hi": 0.289,
      "positive": 42,
      "n": 50
    },
    "MemoryOS": {
      "mean": 0.435,
      "lo": 0.351,
      "hi": 0.519,
      "positive": 47,
      "n": 50
    }
  },
  "provenance": {
    "p586_p0_wave3_supplement.json": "a16fa15d34f7514e1e52b2e0915dd7484b1703894300d1e8034533d03371f6ab",
    "p601_decay_perm50.json": "1f49cec7afc808e5639d36f26ce527ea70f500e4fabc7ac49c06b5a4f2c7907d",
    "p604_memoryos_decay_perm50.json": "a0b37995688f68e82df169bf50a95ceb28b170634f0c6887c60fdd4628d2008d",
    "p620_traffic_injection.json": "835197e01e2289c0f9b188ff125a54726100c5d61a8148126fa18c0fd1a9446f",
    "p621_traffic_sufficiency.json": "053e6f21d126bec47a3df3d358ef239fcf5600f8f031fe39844f1963a0cfed28",
    "p623_evolvability_map.json": "a780614abe14472c137eb537c774ddd668e0c2f838005ab32180e60d4d111291",
    "p587_volume_interference.json": "7cb9ad919499c037b120514def8d8ee6de14ac6d097e397e7a3d2e66e5418d78",
    "p626_granularity.json": "47b3d2bc5e7d99ba77453977561eadf55a58dc6540215d573a06db4d08ca0c5b",
    "p622_exposure_map.json": "9e76153178f4e7a68118881e116a6ae27adb25675cd84a74f312b0620842653d",
    "p624_oracle_ceilings.json": "214903a2a2b7996b46e2381d53c61dd25381245f6d6ffe9ea82cf297ae954d3b",
    "p625_index_swap.json": "55cc375999de8cc8a0fdb7ebc40cf9dd72e3cfe5209008c4f34541c0cb68bf62"
  }
}

